Non-Local thermal equilibrium spectra of atmospheric molecules for exoplanets

Here we present a study of non-LTE effects on the exoplanetary spectra of a collection of molecules which are key in the investigation of exoplanet atmospheres: water, methane, carbon monoxide and titanium oxide. These molecules are chosen as examples of different spectral ranges (IR and UV), molecular types (diatomics and polyatomics) and spectral types (electronic and ro-vibrational); the importance of different vibrational bands in forming distinct non-LTE spectral features are investigated. Most notably, such key spectral signatures for distinguishing between the LTE and non-LTE cases include: for CH4 the 3.15 $\mu$m band region; for H2O the 2.0 $\mu$m and 2.7 $\mu$m band regions; for TiO, a strong variation in intensity in the bands between 0.5 and 0.75 $\mu$m; and a sole CO signature between 5 and 6 $\mu$m. The analysis is based on the ExoMol cross sections and takes advantage of the extensive vibrational assignment of these molecular line lists in the ExoMol database. We examine LTE and non-LTE cross sections under conditions consistent with those on WASP-12b and WASP-76b using the empirically motivated bi-temperature Treanor model. In addition, we make a simplistic forward model simulation of transmission spectra for H2O in the atmosphere of WASP-12b using the TauREx 3 atmospheric modelling code.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
